Smartphone tristimulus colorimetry for skin-tone analysis at common pulse oximetry anatomical sites

Significance: Smartphones hold great potential in point-of-care settings due to their accessibility and computational capabilities. This is critical as clinicians increasingly seek to quantify skin-tone, a characteristic which has been shown to impact the accuracy of pulse oximetry readings, particularly for dark skin tones, and hence, disproportionately affect patient outcomes. Aim: This study presents a smartphone-based imaging technique for determining individual typology angle (ITA) and compares these results to those obtained using an industry-standard tristimulus colorimeter, particularly for the finger, a common site for pulse oximetry measurements. Approach: We employ a smartphone-based imaging method to extract ITA values from four volunteers with diverse skin-tones. The study provides recommendations for minimizing errors caused by ambient light scattering, which can affect skin-tone readings. Results: The smartphone-based ITA (SITA) measurements with camera flash disabled and minimal ambient lighting correlates well with the industry-standard colorimeter without the need for auxiliary adapters and complex calibration. The method presented enables wide-field ITA mapping for skin-tone quantification that is accessible to clinicians. Conclusions: Our findings demonstrate that smartphone-based imaging provides an effective alternative for assessing skin-tone in clinical settings. The reduced complexity of the approach presented makes it highly accessible to the clinical community and others interested in carrying out pulse oximetry across a diversity of skin-tones in a manner that standardizes skin-tone assessment.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
